DVTR-KD: Distilling Vision-Language Models via Intermediate Visual Token Reconstruction

Multimodal large language models (MLLMs) have achieved strong performance on diverse vision-language tasks, but their computational demands limit deployment under constrained budgets, particularly on edge devices. Many works focus on Knowledge Distillation (KD) and try to transfer knowledge from powerful teacher models to students. In addition to reducing model size, visual token compression provides a complementary route to efficiency, but introduces mismatched visual token counts that complicate direct token-wise knowledge transfer. To mitigate this, we propose DVTR-KD, a knowledge distillation framework based on \textbf{D}ense \textbf{V}isual \textbf{T}oken \textbf{R}econstruction, which reconstructs the teacher's dense visual tokens from the student's compressed tokens. We reconstruct visual states after the final LLM layer and at the input to an intermediate layer identified as important for visual-information readout. At the intermediate layer, reconstruction is supervised through the teacher's response predictions rather than by direct token-wise KL or MSE matching. An auxiliary attention-readout loss complements this response-level supervision by aligning how the student and the original teacher integrate contextual information when predicting responses. Evaluations on diverse benchmarks demonstrate that DVTR-KD improves the performance of token-compressed students while retaining the inference efficiency afforded by visual token compression.

==> WRITING_NOTES.txt <==
DVTR-KD paper completion — 2026-10-05

Deliverables
- main.tex and sec/*.tex: completed English manuscript and supplementary material.
- main.pdf: compiled paper, references, and supplement.
- Backup: /Users/01447977/Projects/CVPR2027/OURS.backup-20261005-173741
- Original abstract, title, author information, and figure assets were retained.
- Figure captions were clarified. Existing main-table scores were retained except the user-approved 4B MiniLLM correction: AI2D 73.8, DocVQA 79.2, Avg11 66.0.

Method version
The author confirmed that main-table OURS is the current best FKL recipe in
DVTR/my_kd_exp/scripts/run_student_ours_best_pipeline.sh, not the older RKL
recipe in DVTR/AGENTS.md. The manuscript includes all four loss branches,
temperature 2, functional weight 2, readout weight 1, and final-visual weight 0.5.
It specifies layer-input reconstruction at blocks 12/20 and post-output-
projection attention alignment at response-prediction queries t-1.

Result and citation provenance
- Main-table and ablation evidence: downloaded my_kd_exp/eval/results/**/scores.json.
- SFT rows: author's existing table; corresponding raw SFT scores were not present in the downloaded result subset.
- Diagnostic figure: my_kd_exp/docs/value_zero_balanced_1024_20261004.md.
- Exact score extracts and run directories:
  /Users/01447977/Projects/VLMResearch/tmp/dvtr_scores_audit.tsv
- Method audit:
  /Users/01447977/Projects/VLMResearch/tmp/dvtr_method_evidence.md
- Experiment audit:
  /Users/01447977/Projects/VLMResearch/tmp/dvtr_experiment_evidence.md
- Core citation records and official source links:
  /Users/01447977/Projects/VLMResearch/tmp/dvtr_literature/citation_audit.md
- Benchmark BibTeX was fetched directly from arxiv.org/bibtex, with identifiers retained in main.bib.
- Very long collaboration author lists use the first ten authors plus et al.; complete source metadata remain in the temporary citation archive.

Claims and evaluation boundaries already disclosed in the manuscript
- EM-KD is a spatial-cell-constrained adaptation; LLaVA-KD* is the DFT stage with a dense final-layer reconstructor, not the entire original framework.
- All KD models receive an extra epoch after SFT; the original SFT row is not a continued-SFT control with matched updates.
- Functional reconstruction beats MSE at 0.6B 16x and 4B 4x, but MSE is better at 0.6B 4x.
- Full block-output alignment exceeds the default attention-output alignment in the available 16x ablation.
- The eleven benchmarks were reused during hyperparameter exploration. No independent tuning set or multi-seed benchmark estimate is established by these artifacts.
- No measured speedup, equal training-compute claim, or universal optimal-layer claim is made.

Remaining author decisions before submission
- The existing source uses the CVPR 2026 style/configuration inside a CVPR2027 directory. Venue-specific 2027 requirements and submission ID were not inferred or changed. Author identities remain visible, as in the supplied draft.
- Verify submission-specific anonymity, page limits, disclosures, and whether the supplement should be a separate upload.
- The downloaded score subset does not establish complete GPU-hour/search-budget accounting. No timing or compute total was fabricated.
- An independent evaluation split, repeated seeds, an equal-extra-update continued-SFT control, and a student trained on the teacher's extra data would strengthen evaluation; none was run locally.

Validation
Only static source/result inspection, arithmetic on existing result files,
citation retrieval, LaTeX compilation, and PDF rendering were performed.
No DVTR training, inference, evaluation script, package import, or project test was run.
The native one-file compiler cannot load cvpr.sty and this multi-file project.
The existing local TeX Live/latexmk installation was used with shell escape disabled.
Build: latexmk -pdf -interaction=nonstopmode -halt-on-error -pdflatex='pdflatex -no-shell-escape %O %S' main.tex

Final delivery check
- 10 PDF pages: 7 manuscript pages, 1 reference page, 2 supplementary pages.
- 22 cited bibliography entries; no missing citations or duplicate/unresolved labels.
- No LaTeX errors or overfull/underfull boxes; final rendered pages were visually inspected.

Template-content audit — 2026-10-05
- Read the original template main.tex, preamble.tex, README.md, rebuttal.tex,
  all sec/*.tex instructions, and relevant cvpr.sty definitions.
- cvpr.sty, ieeenat_fullname.bst, and preamble.tex match template_backup.
- Standard US Letter, two columns, 10pt body, 9pt captions/references,
  original margins/column gap, and numbered display equations are retained.
- All PDF fonts are embedded; no Type 3 fonts. Main-table body is about 9.3pt.
- Corrected section/subsection headings to sentence case and changed figure/
  table cross-references to the template's cref/Cref conventions.
- Submission preparation remains open: pagenumbers mode exposes authors
  and omits review rulers; Paper ID is *****; supplementary pages are merged.
  The supplied template explicitly says to exclude supplement from the main
  submission. Both template and current confYear identify CVPR 2026; these
  files alone cannot certify compliance with CVPR 2027 rules.
- Figure assets were preserved. Figure 2's legend and tick labels are about
  6.0–6.3pt at final size, and several labels in Figures 1/3 are about 6.6–7.8pt.
  They merit enlargement before submission under the template's print-
  readability guidance; no fixed minimum figure-font threshold was invented.

